Cluster Population Demographics in NGC 628 Derived from Stochastic Population Synthesis Models

The physical properties of star cluster populations offer valuable insights into their birth, evolution, and disruption. However, individual stars in clusters beyond the nearest neighbours of the Milky Way are unresolved, forcing analyses of star cluster demographics to rely on integrated light, a process fraught with uncertainty. Here we infer the demographics of the cluster population in the benchmark galaxy NGC 628 using data from the Legacy Extra-galactic UV Survey (LEGUS) coupled to a novel Bayesian forward-modelling technique. Our method analyzes all 1178 clusters in the LEGUS catalogue, $\sim4$ times more than prior studies severely affected by completeness cuts. Our results indicate that the cluster mass function is either significantly steeper than the commonly-observed slope of $-2$ or is truncated at $\approx 10^{4.5}$ M$_\odot$; the latter possibility is consistent with proposed relations between truncation mass and star formation surface density. We find that cluster disruption is relatively mild for the first $\approx 200$ Myr of cluster evolution; no evidence for mass-dependent disruption is found. We find suggestive but not incontrovertible evidence that inner galaxy clusters may be more prone to disruption and outer galaxy clusters have a more truncated mass function, but confirming or refuting these findings will require larger samples from future observations of outer galaxy clusters. Finally, we find that current stellar track and atmosphere models, along with common forms for cluster mass and age distributions, cannot fully capture all features in the multidimensional photometric distribution of star clusters. While our forward-modelling approach outperforms earlier backward-modeling approaches, some systematic differences persist between observed and modelled photometric distributions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
